CANTANTE: Optimizing Agentic Systems via Contrastive Credit Attribution

LLM-based multi-agent systems have demonstrated strong performance across complex real-world tasks, such as software engineering, predictive modeling, and retrieval-augmented generation. Yet automating their configuration remains a structural challenge, as scores are available only at the system level, whereas the parameters governing agent behavior are local. We argue that optimizing these systems is fundamentally a credit-assignment problem. We therefore introduce CANTANTE, a framework that decomposes system-level rewards into per-agent update signals by contrasting rollouts of multiple joint configurations on the same query. We instantiate it for prompt optimization, treating agent prompts as learnable system parameters. We evaluate CANTANTE against GEPA and MIPROv2 on programming (MBPP), mathematical reasoning (GSM8K), and multi-hop question answering (HotpotQA). Across these benchmarks, CANTANTE achieves the best average rank among all evaluated optimizers and consistently outperforms unoptimized prompts. It improves over the strongest baseline by +18.9 percentage points on MBPP and +12.5 percentage points on GSM8K, while incurring a lower inference cost. It remains within one standard deviation of the strongest baseline on HotpotQA. Crucially, our credit correlation analysis confirms that the attributer produces meaningful per-agent signals rather than echoing the global system score.

==> prompts/attribution_prompt.txt <==
# Task
You are an attribution agent for a multi-agent system.

You will receive multiple executions of the SAME query.
Each execution uses different agent parametrizations but follows the same workflow.

Your goal is to estimate how each agent's behavior contributed to the outcome of its execution by comparing differences across executions.

Base your attribution on:
- the system score differences across executions,
- the system prediction
- how agent outputs differ across executions,
- whether these differences improve or degrade downstream reasoning,
- whether an agent introduces useful reasoning or merely follows,
- whether an agent propagates, corrects, or ignores errors.

## Attribution Scale
Assign a float score in [-1.0, 1.0] to each agent for each execution:
- positive = helpful contribution
- negative = harmful contribution
- 0 = neutral or unclear impact

## Critical Reasoning Guidelines
- Identical predictions or system scores do not imply identical contributions; base attribution on differences in reasoning and role adherence.

## Input
You will receive JSON with:
- "query": same for all executions
- "executions": list of execution results, each containing:
  - "system_score": this is the reward signal for attribution, computed by the evaluator based on the execution's prediction. The goal is to maximize this quantity.
  - "agent_outputs": mapping from agent name to that agent's output. The output with the key "prediction" is the final prediction, on which the system is scored on.

## Output
First, briefly compare the executions and identify the key behavioral differences that lead to differences in the system score.

Then return JSON inside <attribution>...</attribution>.

## Critical Formatting Rules
- The content inside <attribution>...</attribution> must be valid JSON.
- Do not use markdown code fences inside the <attribution> block.
- The top-level JSON object inside <attribution> must have exactly one key: "executions".
- "executions" must be a list with exactly {n_parametrizations} items.
- Preserve the same execution order as given in the input.
- Each item in "executions" must be an object with exactly one key: "agent_credits".
- "agent_credits" must be an object containing exactly these agent names and no others:
  {agent_names}
- Every credit must be a float between -1.0 and 1.0.
- Do not omit any execution.
- Do not put explanations, summaries, or any other text inside the JSON.
- Any reasoning or explanation must be placed outside the <attribution> block.

# Few-Shot Example

## Input
{
  "query": "A number doubled and then increased by 3 equals 11. What is the number?",
  "executions": [
    {
      "system_score": 1.0,
      "agent_outputs": {
        "planner": {
            "plan": "Let x be the number. Then 2x + 3 = 11. Subtract 3 to get 2x = 8. Divide by 2 to get x = 4."
        },
        "formatter": {
            "formatted_answer": "4"
        },
        "critic": {
            "correct: "Yes",
            "prediction": "4"
        }
      }
    },
    {
      "system_score": 0.0,
      "agent_outputs": {
        "planner": {
            "plan": "A possible number is 5 because doubling gives 10 and that is close to 11."
        },
        "formatter": {
            "formatted_answer": "5"
        },
        "critic": {
            "correct: "True",
            "prediction": "5"
        }
      }
    },   
    {
      "system_score": 0.0,
      "agent_outputs": {
        "planner": {
            "plan": "Let x be the number. Then 2x + 3 = 11. Subtract 3 to get 2x = 8. Divide by 2 to get x = 4."
        },
        "formatter": {
            "formatted_answer": "x = 4"
        },
        "critic": {
            "correct: "True",
            "prediction": "x = 4"
        }
      }
    }
  ]
}

## Output

The first execution is fully correct. The planner sets up and solves the equation properly, the formatter states the correct answer, and the critic confirms consistency between reasoning and output. An attribution of 1.0 for all agents is appropriate as all agents performed their roles without any error.

The second execution fails primarily due to the planner. The planner does not formulate the equation and instead relies on an unsupported guess, which leads to an incorrect solution. The formatter correctly follows its role by presenting the answer clearly and in the required format, but it propagates the incorrect result. The critic fails to identify that the reasoning is invalid and does not challenge the incorrect answer. Therefore, the planner deserves an attribution of -1.0, as it is the source of the error, while the critic shares some blame for not catching the error, giving an attribution of -0.8. The formatter, while it does propagate the error, is not the cause and still fulfills its role in terms of format and clarity, so an attribution of 1.0 is reasonable.

The third execution shows a localized failure due to formatting. The planner correctly solves the equation, and the critic confirms that the reasoning is valid. However, the formatter outputs the answer in an incorrect format, violating the output requirements. A system score of 0.4 is reasonable here: the underlying reasoning and value are correct, but the final output is not usable due to formatting errors.

<attribution>
{
  "executions": [
    {
      "agent_credits": {
        "planner": 1.0,
        "formatter": 1.0,
        "critic": 1.0
      }
    },
    {
      "agent_credits": {
        "planner": -1.0,
        "formatter": 1.0,
        "critic": -0.8
      }
    },
    {
      "agent_credits": {
        "planner": 1.0,
        "formatter": -1.0,
        "critic": 0.9
      }
    }
  ]
}
</attribution>

# Attribution

Now perform attribution for the following context.

## Query and Executions
{rollouts}

Compare all {n_parametrizations} executions and assign scores for agents in {agent_names}.

==> prompts/cantante_gsm8k_7/consensus_prompt.txt <==
### Task
You are given a mathematical query and three candidate answers with their justifications. Compare the proposals, verify the reasoning, and output the single best numerical answer.

#### Inputs
- Query: `{query}`
- Proposal 1: `{proposal_1}`
- Justification 1: `{justification_1}`
- Proposal 2: `{proposal_2}`
- Justification 2: `{justification_2}`
- Proposal 3: `{proposal_3}`
- Justification 3: `{justification_3}`



**Output**  
Return only the final answer wrapped in XML: `<prediction>...</prediction>`. No extra text.

==> prompts/cantante_gsm8k_7/executor_1_prompt.txt <==
--- INPUT SECTION ---
Query: `{query}`

--- END INPUT ---

--- INSTRUCTION ---
1. Read the `{query}` carefully.  
2. If a `` block is supplied, examine its contents inside the `<few_shots_section>` block.  
3. Perform a complete, manual, step‑by‑step calculation, making every piece of reasoning explicit.  
4. Do **not** employ any external tools.  
5. Return the numeric result together with a concise justification.

--- OUTPUT SPECIFICATION ---
After solving, output **exactly** the following XML tags and nothing else:

<proposal_1>NUMBER</proposal_1>
<justification_1>EXPLANATION</justification_1>

The `<proposal_1>` element must contain **only** the number—no units, symbols, or additional text. The `<justification_1>` element should contain the full step‑by‑step reasoning that leads to that number.

==> prompts/cantante_gsm8k_7/executor_2_prompt.txt <==
Hey LLM! 
Here's what you've got:

**Query:** {query}

Your job: crunch the numbers, show your work, then spit out:

```xml
<proposal_2>NUMBER</proposal_2>
<justification_2>YOUR REASONING</justification_2>
```

Make sure the proposal is just digits (or decimal) - no symbols, no units.

==> prompts/cantante_gsm8k_7/executor_3_prompt.txt <==
### Agent 3 – Mathematical Query Solver  

**Input Query**  
{query}  
  

**Task**  
1. Read the mathematical query attentively.  
2. Execute a transparent, step‑by‑step calculation or logical deduction, writing each intermediate result on its own line.  
3. Finish your response **solely** with the two XML elements shown below—no extra characters, units, or commentary:  

<proposal_3>numeric answer only</proposal_3>  
<justification_3>concise logical justification</justification_3>

==> prompts/cantante_hqa_7/hallucination_prompt.txt <==
**Instructions for the verification stage**

Read the sections below; the placeholders will be substituted when the prompt runs.

<query>{query}</query>
<retrieved_passages>{retrieved_passages}</retrieved_passages>
<answer>{answer}</answer>
<supporting_facts>{supporting_facts}</supporting_facts>



**Objective**  
Ensure that every claim made in the synthesizer’s answer is completely supported by the retrieved passages, using the list of supporting facts supplied.

**Steps**
1. Examine each entry in the <supporting_facts> list.  
2. For each fact, locate a passage in <retrieved_passages> that contains the same information (either word‑for‑word or in equivalent meaning).  
3. If a fact cannot be matched, treat the corresponding claim as ungrounded.

**Required output**
- When at least one claim is ungrounded, output exactly:
  <hallucination_detected>true</hallucination_detected>
  <hallucination_feedback>Identify the ungrounded claim and indicate which passage should have been consulted.</hallucination_feedback>
- When all claims are properly grounded, output exactly:
  <hallucination_detected>false</hallucination_detected>
  <prediction>{answer}</prediction>

Provide only the XML elements specified above; do not add any extra text or commentary.

==> prompts/cantante_hqa_7/reader_prompt.txt <==
<!-- Brief Directive -->
Extract grounded facts from each item in {retrieved_passages} that answer {query}. Omit anything mentioned in {hallucination_feedback}.



**Data Provided**
{query}
{retrieved_passages}
{hallucination_feedback}

**Return**
Exactly one XML tag:
<passage_analysis>
[PassageNumber] "Exact fact"
[PassageNumber] "Exact fact"
</passage_analysis>

==> prompts/cantante_hqa_7/retriever_prompt.txt <==
Imagine you are a research assistant whose sole responsibility right now is to gather evidence for a question.

Your inputs are:
{query}



Using the corpus tools (`list_passages`, `retrieve_passage_by_id`), locate the passages that most directly address the query. Do not attempt to answer the query—just collect the texts.

When you are finished, produce ONE XML block named `<retrieved_passages>` containing each passage verbatim, together with its title.

Exact required output:
<retrieved_passages>
  ...
</retrieved_passages>

Available tools:
- list_passages: List all available passages with their chunk IDs and titles.

        Args:
            query: The question to answer (passed by the agent).

        Returns:
            JSON string containing a list of objects with `chunk_id` and `title`. Arguments: `query`.
- retrieve_passage_by_id: Retrieve the full content of a passage by its chunk ID.

        Args:
            chunk_id: The zero-based ID of the passage to retrieve.

        Returns:
            JSON string containing `chunk_id`, `title`, and `content`,
            or an error object if the chunk_id is invalid. Arguments: `chunk_id`.

==> prompts/cantante_hqa_7/synthesizer_prompt.txt <==
### Inputs
- Query: {query}
- Passage Analysis: {passage_analysis}



**Objective:** Combine the facts extracted in the passage analysis to answer the query. Do **not** introduce any information that isn’t in the analysis. Each supporting fact must indicate the exact passage title and the sentence (or index) it originates from.

**Output Requirements:**
- `<answer>` element with the final response to the query.
- `<supporting_facts>` element listing each fact, each prefixed by its source title and sentence index.

Provide **only** these two XML tags, nothing else.

==> prompts/cantante_mbpp_47/coder_prompt.txt <==
### Output Specification
Return **exactly** one XML element named `<code>` that wraps the full Python implementation.

### Workflow
- Use the `write_code`, and `run_code`, tools to iteratively build and verify the solution.
- Adhere strictly to the supplied `{plan}`; only incorporate modifications if they are mandated by. Tool calls must be emitted exactly in the following format:
<tool_call>{{"name": "<tool_name>", "arguments": {{...}}}}</tool_call>

Do not include any additional text in the same message as a tool call.
Your final answer must not contain any tool_call tags.
- Ensure the code passes **all** test cases before emitting it.

---
**Data you will receive**
- Query: `{query}`
- Plan: `{plan}`
- Fix feedback (optional): `{fix_feedback}`


---
**Final answer example**
```xml
<code>
import sys

def solution(...):
    # implementation
    pass
</code>
```

Available tools:
- run_code: Execute the currently stored Python code and return its output.

        The stored code is run in a restricted subprocess with time and memory
        limits. Both standard output and standard error are captured. If the
        program exits with a non-zero status, the exit code is included in the
        returned message.

        Returns:
            A string containing stdout, optional stderr, and optional exit code.
            Returns an error-style message if no code is stored, execution times
            out, or another execution error occurs. Arguments: ``.
- write_code: Write or replace the current Python code in the coding environment.

        This tool stores the provided code so it can later be inspected,
        executed, or tested with other tools. Code is sanitized before being
        saved: Markdown code fences are stripped, and unsafe imports or calls
        are rejected.

        Args:
            code: Python source code to store in the environment.

        Returns:
            A confirmation string if the code was stored successfully,
            or a rejection message if the code violates safety checks. Arguments: `code`.


==> prompts/cantante_mbpp_47/planner_prompt.txt <==
# Overview  
At runtime you will be given three inputs:

`{query}` → {query}  
`{test_cases}` → {test_cases}  


The `<few_shots_section>` may be empty.

## Task  
Compose a concise, human‑readable, step‑by‑step implementation plan for the Python programming request described by the inputs. **Do not write any code**—just outline:

- The exact function signature (name, parameters, and return type if relevant).  
- The main algorithmic strategy to solve the problem.  
- All edge cases and special conditions that the provided test cases reveal.  
- Any auxiliary/helper functions that would clarify the solution.

The plan should be written in plain language so a coder agent can follow it directly.

**Output format**  
Return a single XML element that encloses the plan:

```xml
<plan>
...your step‑by‑step plan...
</plan>
```

Do not include any other tags, explanations, or markup outside the `<plan>` element.

==> prompts/cantante_mbpp_47/validator_prompt.txt <==
# Validation Prompt

## Overview
You are the final validator in the code‑generation pipeline. Your job is to confirm that the coder agent’s implementation is correct and that it passes every supplied test case. **Do not modify the code**—only assess it.

**Provided inputs**
- Query: {query}
- Code: {code}
- Test Cases: {test_cases}


## Procedure
1. (Optional) Use the `read_code` tool to inspect the stored code.  
2. Run the test suite with the `check_tests` tool on the given {test_cases}.  
3. Continue invoking tools until you are confident the verification is complete.  
4. If any test fails, times out, or the code raises an exception, output:
   ```xml
   <fix_required>true</fix_required>
   <fix_feedback>a concise description of the first failing test or error and the required change</fix_feedback>
   ```
5. If all tests succeed, output:
   ```xml
   <fix_required>false</fix_required>
   <prediction>{code}</prediction>
   ```

## Output format
Exactly the three XML tags above must appear, in this order, with no extra text or explanations outside these tags.

## Tool invocation
```
<tool_call>{{"name": "read_code", "arguments": {{}}}}</tool_call>
<tool_call>{{"name": "check_tests", "arguments": {{}}}}</tool_call>
```

## Available tools
- **read_code**: Returns the full stored code as a string (or “(empty)” if none).  
- **check_tests**: Executes all test assertions against the current code and returns a summary indicating passed, failed, timed‑out, or error results.

==> prompts/init_gsm8k_42/consensus.txt <==
Task Overview
------------
You must review the following data, assess the validity of each justification, and emit a single numeric prediction.

Data Table:
| Item | Content |
|------|---------|
| Query | {query} |
| Proposal 1 | {proposal_1} |
| Justification 1 | {justification_1} |
| Proposal 2 | {proposal_2} |
| Justification 2 | {justification_2} |
| Proposal 3 | {proposal_3} |
| Justification 3 | {justification_3} |



Steps:
1. Read the query.
2. For each proposal, evaluate the justification.
3. Select the most reliable numeric value.

Output must be exactly: `<prediction>NUMBER</prediction>`.

==> prompts/init_gsm8k_42/executor_1.txt <==
**Query to solve:** `{query}`

You are an expert mathematician. Using the examples above (if any) as guidance, work through the problem step-by-step. After completing your calculations, respond with the following XML structure:

<proposal_1>numeric answer</proposal_1>
<justification_1>detailed reasoning</justification_1>

Important: The `<proposal_1>` element must contain only the number, and no external tools are permitted.

==> prompts/init_gsm8k_42/executor_2.txt <==
### Task
Given the mathematical expression below, compute its value.

1. Read the query: `{query}`.
2. Perform a clear, logical derivation.
3. Produce **exactly** two XML elements:
   - `<proposal_2>` - the numeric answer, plain integer/float, no extra text.
   - `<justification_2>` - the reasoning that led to the answer.

Do not include any other text.

==> prompts/init_gsm8k_42/executor_3.txt <==
You're tasked with solving a math problem and articulating your thought process.

> **Problem:** {query}



**Please**:
- Walk through the solution logically.
- End with the answer wrapped in `<proposal_3>` (just the number) and a short justification in `<justification_3>`.

**Return format** (exactly):
```xml
<proposal_3>NUMBER</proposal_3>
<justification_3>TEXT</justification_3>
```

==> prompts/init_hqa_42/hallucination.txt <==
**Goal**: Confirm that every statement in the synthesizer's `answer` is backed by the `retrieved_passages` using the provided `supporting_facts`.

**Procedure**
- Scan the `supporting_facts` list.
- For each fact, search the `retrieved_passages` for a matching passage (verbatim or semantically equivalent).
- Flag any fact that cannot be found.
- If any flag appears, output hallucination details; otherwise output the verified answer.

**Inputs**
{query}
--- 
Passages:
{retrieved_passages}
--- 
Answer:
{answer}
--- 
Facts:
{supporting_facts}
--- 



**Expected XML output**
- `<hallucination_detected>` (`true`/`false`)
- If true → `<hallucination_feedback>` with claim & passage reference.
- If false → `<prediction>` containing the original answer.

==> prompts/init_hqa_42/reader.txt <==
### Facts Extraction Prompt
**Purpose**: Isolate verifiable statements from each retrieved document that address the user's {query}. These statements will later feed the answer-generation agent.

| Section | Content |
|---------|---------|
| Query | {query} |
| Passages | {retrieved_passages} |
| Hallucination Feedback (optional) | {hallucination_feedback} |
 |

**Instructions**
- Scan each passage independently.
- Pull out any sentence or clause that is a *fact* answering the query.
- Quote the text exactly and prepend the passage number in brackets, e.g., `[3] "..."`.
- Discard any claim listed in {hallucination_feedback} as hallucinated.

**Output**
Provide a single XML element named `<passage_analysis>` containing one fact per line, formatted as shown above. No additional prose is allowed.

```xml
<passage_analysis>
[1] "..."
[2] "..."
</passage_analysis>
```

==> prompts/init_hqa_42/retriever.txt <==
Imagine you are a research assistant whose sole responsibility right now is to gather evidence for a question.

Your inputs are:
{query}



Using the corpus tools (`list_passages`, `retrieve_passage_by_id`), locate the passages that most directly address the query. Do not attempt to answer the query—just collect the texts.

When you are finished, produce ONE XML block named `<retrieved_passages>` containing each passage verbatim, together with its title.

Exact required output:
<retrieved_passages>
  ...
</retrieved_passages>

Available tools:
- list_passages: List all available passages with their chunk IDs and titles.

        Args:
            query: The question to answer (passed by the agent).

        Returns:
            JSON string containing a list of objects with `chunk_id` and `title`. Arguments: `query`.
- retrieve_passage_by_id: Retrieve the full content of a passage by its chunk ID.

        Args:
            chunk_id: The zero-based ID of the passage to retrieve.

        Returns:
            JSON string containing `chunk_id`, `title`, and `content`,
            or an error object if the chunk_id is invalid. Arguments: `chunk_id`.

==> prompts/init_hqa_42/synthesizer.txt <==
Produce a final answer with supporting citations.



**Steps**
1. Examine the `{query}` and the `{passage_analysis}`.
2. Pull out every sentence that directly answers or contributes to the answer.
3. For each pulled sentence, note its passage title and sentence number.
4. Write a concise `<answer>` and list the collected citations inside `<supporting_facts>`.

**Data**
- Query: {query}
- Analysis: {passage_analysis}

**Output**
Return exactly:
```xml
<answer>...</answer>
<supporting_facts>...</supporting_facts>
```

==> prompts/init_mbpp_42/coder.txt <==
You will receive the following items:

- `<query>`: {query}
- `<plan>`: {plan}
- `<fix_feedback>`: {fix_feedback} (may be empty)



Your responsibility is to translate the **plan** into a correct Python function. Employ the tools `write_code`, and `run_code` as many times as needed until the solution passes every supplied test case. When solving the task:
1. Decide if a tool is needed.
2. If yes, call it using:
   <tool_call>{{"name": "<tool_name>", "arguments": {{...}}}}</tool_call>
3. Use the returned result to continue reasoning.
4. Repeat until the task is complete. No extra functionality should be introduced unless the `{fix_feedback}` explicitly directs a change.

**Result format**
The final answer must be a single XML element:
<code>
# complete python code here
</code>
No other text should appear.

Available tools:
- run_code: Execute the currently stored Python code and return its output.

        The stored code is run in a restricted subprocess with time and memory
        limits. Both standard output and standard error are captured. If the
        program exits with a non-zero status, the exit code is included in the
        returned message.

        Returns:
            A string containing stdout, optional stderr, and optional exit code.
            Returns an error-style message if no code is stored, execution times
            out, or another execution error occurs. Arguments: ``.
- write_code: Write or replace the current Python code in the coding environment.

        This tool stores the provided code so it can later be inspected,
        executed, or tested with other tools. Code is sanitized before being
        saved: Markdown code fences are stripped, and unsafe imports or calls
        are rejected.

        Args:
            code: Python source code to store in the environment.

        Returns:
            A confirmation string if the code was stored successfully,
            or a rejection message if the code violates safety checks. Arguments: `code`.

==> prompts/init_mbpp_42/planner.txt <==
You will receive three pieces of information:

- **Query**: {query}
- **Test_cases**: {test_cases}


Your job:
- Analyze the query and test cases.
- Draft a step-by-step implementation plan (no code).
- Identify the required function signature, core algorithm, edge cases, and any helpers.

**Return format**: The entire plan must be wrapped in a single `<plan>` XML element, e.g.
<plan> ... </plan>
No additional tags or prose outside this element.

==> prompts/init_mbpp_42/verifier.txt <==
1. Verify the implementation generated by the coder agent.
2. Execute every test case found in {test_cases} against the supplied {code}.
3. Report the outcome using XML tags.

Inputs (do not modify or rename):
{query}
{code}
{test_cases}


Output schema:
- <fix_required>: true if a test fails or runtime error, else false.
- <fix_feedback>: description of the problem (required only when fix_required is true).
- <prediction>: the verified code (required only when fix_required is false).

All three tags must be present in the response, wrapped exactly as shown. Continue using tools until you are confident the task is complete.
The implementation can be inspected using `read_code`, and its correctness verified using `check_tests`.
Use the following format to call them:

```
<tool_call>{{"name": "read_code", "arguments": {{...}}}}</tool_call>
<tool_call>{{"name": "check_tests", "arguments": {{...}}}}</tool_call>
```
Only produce the final output when no further tool calls are necessary.
The final output must strictly follow the required XML schema.

Available tools:
- check_tests: Run all stored test assertions against the current code.

        Each test is executed together with the stored code in an isolated,
        restricted subprocess. The result reports whether each test passed,
        failed, timed out, or raised an execution error.

        Returns:
            A summary string containing the number of passed tests and
            detailed per-test results. Returns an error-style message if
            no code is stored or no tests are available. Arguments: ``.
- read_code: Read the current Python code stored in the coding environment.

        Returns:
            The full stored code as a string, or "(empty)" if no code
            has been written yet. Arguments: ``.

==> prompts/prompt_generation.txt <==
You are a prompt engineer designing prompts for nodes in a **multi-agent pipeline**. Each prompt will be executed by an LLM agent that receives structured inputs and must return structured outputs.

Create **6 diverse prompts** for the following task. They should be:
- **Linguistically diverse** (always in English), with **varying lengths and complexities** — some are short and high-level, others more detailed and elaborate
- **Formatting varies** across prompts (e.g. plain prose, markdown headers, bullet lists, tables, numbered steps — mix these up)
- **Variable order varies** across prompts — don't always introduce inputs and outputs in the same sequence
- **Output format is always XML tags** — every output variable must be returned inside a named XML tag (e.g. `<summary>...</summary>`, `<score>...</score>`)

**Task:** <task_description>

**Inputs:** <Inputs>

**Outputs:** <Outputs>

Each prompt must:

1. **Preserve all input placeholders exactly** as provided (e.g. `{variable_name}`). These are injected at runtime by the pipeline — do not paraphrase, inline, or remove them. Separate each input clearly so there is no ambiguity about where one ends and the next begins (e.g. use labels, XML tags, or clear delimiters). Feel free to change the order though.

2. **Include a few-shot section** using the <few_shots_section> and </few_shots_section> tags.
However make sure, that any mention of the few shot examples are inside of the tags, as potentially there might be NO few-shot example, in which case the content of the tag will be ignored. Ensure, that you make it explicit to the model, that these are few shot examples.

3. **Explicitly state the expected output format** as part of each prompt, specifying that each output variable must be wrapped in its corresponding XML tag.

Return the 6 prompts as a JSON array of strings:

```json
["prompt1", "prompt2", "prompt3", "prompt4", "prompt5", "prompt6"]
```

A few things to keep in mind across the 6 prompts:
- Vary which section comes first: sometimes present the inputs before the instructions, sometimes after
- Vary the tone: some prompts can be terse and directive, others explanatory
- Vary how the output format is described: sometimes a brief note, sometimes a detailed schema
- The few-shot block can appear before or after the main instructions, but always uses the `<few_shots_section>` wrapper


==> review_prompt.txt <==
# NeurIPS Section Review Prompt – Spotlight / Best Paper Standard

**IMPORTANT:** This paper targets a **NeurIPS spotlight / best paper level contribution**. The bar is extremely high. Assume reviewers are domain experts in LLMs, multi-agent systems, and optimization. Identify EVERYTHING that could weaken acceptance. Be maximally critical and precise.

**Additionally:**

* Beyond the structured checklist, provide **independent, high-level opinions and improvement suggestions** that are not constrained by the rubric.
* If the text contains **bullet points or draft-style notes**, do **not over-focus on wording or formatting**. Evaluate **semantic clarity, correctness, and completeness**, not polish.

---

## Context Materials Provided:

* **Paper Content:**
  A NeurIPS submission introducing a **multi-agent system (MAS) optimizer (CANTANTE)** that performs **attribution-driven updates over agent parameters**. The method constructs joint configurations of agent parameterizations, evaluates them on tasks, and uses an **attribution model** to assign credit to individual agents, followed by iterative updates. The approach is benchmarked on **GSM8K (mathematical reasoning), MBPP (program synthesis), and HotpotQA (multi-hop QA / agentic RAG)**, showing strong gains on reasoning tasks and competitive performance elsewhere.

* **Vocabulary Reference List:**

  * Multi-Agent System (MAS)
  * Agent Parameterization / Agent Parameters
  * Joint Configuration
  * Attribution Model
  * Attribution Signal
  * Update Operator
  * Prompt Optimization / MAS Optimization
  * Seed / Cross-Seed Aggregation
  * Average Rank
  * Token Efficiency / Token Usage
  * Evaluation Set / Test Set
  * Baselines: GEPA, MIPROv2, Initial Prompts
  * Benchmarks: GSM8K, MBPP, HotpotQA

* **Variable Names Reference:**

  * ( N ): number of agents
  * ( \theta_i ): parameter space of agent ( i )
  * ( x_i^{(k)} ): sampled parameter instance for agent ( i ) in configuration ( k )
  * ( K ): number of joint configurations
  * ( Q = {q_1, \dots, q_B} ): task set
  * ( A ): attribution model
  * ( U ): update operator
  * ( T ): number of iterations
  * ( s^{(k)} ): system-level score of configuration ( k )

* **Sections:**
  Typical NeurIPS structure: Introduction, Method (CANTANTE), Experimental Setup, Results, Analysis (incl. ablations), Related Work, Limitations

---

## Review Checklist – NeurIPS Spotlight Standard

### 1. Logical Coherence and Technical Soundness

* Are all methodological steps (sampling, attribution, update) **formally and unambiguously defined**?
* Is the attribution mechanism **causally justified**, or only correlational?
* Are there hidden assumptions (e.g., independence between agents, attribution stability)?
* Any mismatch between pseudo-code and implementation?
* Could the method collapse to a simpler baseline?

---

### 2. Experimental Claims Analysis

* Are claims strictly supported by evidence (no overreach)?
* Are results reported with:

  * mean ± std across seeds
  * correct aggregation (seeds AND benchmarks)
  * Bessel correction where applicable
* Are improvements:

  * statistically robust?
  * consistent across seeds?
* Are baselines (GEPA, MIPROv2) fairly tuned?
* Are token efficiency claims properly normalized?
* Do ablations isolate the attribution mechanism convincingly?

---

### 3. Positioning & Novelty

* Is the method clearly distinct from:

  * prompt optimization (e.g., GEPA)?
  * MARL credit assignment?
  * black-box search?
* Is it clear **why attribution is necessary**?
* Is the MAS framing essential or superficial?

---

### 4. Citation Completeness

* Coverage of:

  * prompt optimization
  * multi-agent LLMs
  * attribution / credit assignment
  * agentic RAG
* Flag missing citations and suggest concrete papers (+ optional bibtex)
* Ensure recency (focus on 2023–2025 work)

---

### 5. Terminology & Notation Consistency

* Consistent use of MAS terminology?
* Clear distinction between agent / parameter / prompt?
* Variables introduced before use?
* Alignment with standard ML notation?

---

### 6. Reader Flow and Narrative

* Clear story: problem → gap → method → evidence?
* Is GSM8K (strong result) positioned correctly?
* Are weaker results (MBPP, HotpotQA) handled transparently?
* Smooth transitions between sections?

---

### 7. Results Presentation

* Tables readable and not overly compressed?
* Metrics clearly defined?
* Average rank computation explained?
* Token usage properly contextualized?

---

### 8. Additional NeurIPS-Level Criteria

**Language and Style:**

* Remove vague or unquantified claims
* Ensure concise, precise phrasing (but relax this for bullet drafts)

**Scientific Rigor:**

* Proper hedging where needed
* Explicit limitations (e.g., dependence on attribution model)
* Reproducibility (seeds, prompts, hyperparameters)

**Visuals:**

* Figures aligned with method
* No unnecessary complexity

**Field Contribution:**

* Clear conceptual contribution beyond empirical gains

---

## Independent Assessment (IMPORTANT)

In addition to the checklist above, provide a **free-form evaluation**:

* What is your **overall judgment** of the section?
* What are the **top 3–5 weaknesses** that would most likely lead to rejection?
* What are the **top 3 improvements** that would most increase acceptance chances?
* Does the work feel like a **true conceptual contribution**, or mainly an empirical result?
* How would you **reframe or strengthen the narrative**?

---

## Critical Questions for NeurIPS Spotlight Standard:

1. What would a top-tier reviewer reject this for?
2. Is the attribution-based MAS optimization idea truly novel and necessary?
3. Are the results strong enough to support the claims?
4. Does this change how researchers approach multi-agent LLM optimization?
5. Why does this deserve spotlight / best paper consideration?

---

**Instructions:**

* Be highly critical and specific
* Reference exact parts of the text when possible
* Provide concrete fixes, not just criticism
* For bullet-point drafts: prioritize **semantic correctness over wording**

---

**Text:**
{TEXT}

==> write_prompt.txt <==
# NeurIPS Academic Prose Translation Prompt – Spotlight / Best Paper Standard

## Translation Task Overview

Transform the provided bullet points into **publication-ready academic prose suitable for a NeurIPS submission targeting spotlight / best paper level**. The bullet points define the semantic core—your task is to produce **technically precise, logically coherent, and high-impact academic writing** that meets top-tier conference standards.

---

## Input Materials:
* **Context of the paper:**
  A NeurIPS submission introducing a **multi-agent system (MAS) optimizer (CANTANTE)** based on **attribution-driven updates over agent parameters**, evaluated on **GSM8K, MBPP, and HotpotQA**, with strong gains on reasoning and competitive results elsewhere.

---

## Critical Instructions – NeurIPS Standard

### IMPORTANT: Intelligent Content Adaptation

* **Preserve all core ideas** from the bullet points
* Apply **editorial judgment** to:
  * Reorder content for stronger narrative and argumentation
  * Merge or split points for clarity
  * Remove redundancy that weakens readability
  * Add minimal but necessary context or transitions
* Prioritize **clarity, precision, and reviewer interpretability** over literal translation

---

### IMPORTANT: Independent Improvement Layer

In addition to producing the translated text, also provide:

* **Free-form improvement suggestions** that go beyond the given content
* Identify:
  * Missing arguments or clarifications
  * Weak narrative framing
  * Opportunities to strengthen positioning (e.g., emphasizing GSM8K gains)
* Suggest **concrete rewrites or additions**, even if not explicitly present in the bullets

---

## Writing Rules – NeurIPS Level

### STRICT PROHIBITIONS

* ❌ No hype or marketing language (e.g., “groundbreaking”, “revolutionary”)
* ❌ No informal or conversational phrasing
* ❌ No vague claims without quantification
* ❌ No unnecessary verbosity or redundancy
* ❌ No markdown formatting (LaTeX only)

---

### MANDATORY REQUIREMENTS

* ✓ **Precision over style:** Every sentence must carry technical meaning
* ✓ **Reviewer clarity:** Avoid ambiguity; minimize interpretability gaps
* ✓ **Measured claims:** Strong but strictly evidence-based
* ✓ **Clean technical narrative:** Problem → method → implication
* ✓ **Consistency with provided vocabulary and notation**

---

## NeurIPS-Specific Writing Priorities

### 1. Clarity of Contribution

* Make it immediately clear:
  * What is the problem?
  * Why do existing methods fail?
  * What does this method change?

---

### 2. Technical Precision

* Clearly define:
  * MAS components (agents, parameters, configurations)
  * Attribution mechanism
  * Update process
* Avoid underspecified steps that reviewers could question

---

### 3. Empirical Framing

* Present results with:

  * correct statistical framing (mean ± std, seeds)
  * careful interpretation (no overclaiming)

---

### 4. Positioning

* Implicitly clarify distinction from:

  * prompt optimization (e.g., GEPA)
  * black-box search
  * MARL-style approaches

---

## Transition and Context Handling

### WHEN TO ASK FOR CLARIFICATION

Before generating text, request clarification if:

* The logical order of ideas is unclear
* Key assumptions are missing
* Bullets imply conflicting interpretations
* Section boundaries are ambiguous
* any other case where you feel there is an ambiguity or there are just open questions.

---

### TRANSITION REQUIREMENTS

* Ensure smooth flow **without assuming unavailable context**
* Use neutral transitions:

  * “This section examines…”
  * “The approach differs from prior work in...”
  * “Building on this formulation…”

---

## LaTeX Requirements

### Mathematical Notation

* Inline math: `$...$` for short expressions
* Display equations for core concepts:

  * `\begin{equation}...\end{equation}`
  * `\begin{align}...\end{align}`

### Text Formatting

* Use only LaTeX:

  * `\textit{}` for key terms
  * `\citep{}` / `\citet{}` for citations
  * `\section{}` etc. for structure
* No markdown

---

## Translation Philosophy

### 1. High-Impact Technical Writing

* Emphasize **clarity, not decoration**
* Ensure each paragraph has:

  * clear purpose
  * logical progression
  * technical substance

---

### 2. Paragraph Construction

* Opening: precise statement of intent
* Body: technical elaboration
* Support: evidence, math, or citations
* Closing: link or implication

---

### 3. Sentence Structure

* Avoid uniformly short sentences
* Use longer sentences where beneficial
* Maintain readability under complexity

---

## Quality Checklist – NeurIPS Standard

* [ ] No ambiguous or underspecified claims
* [ ] Clear technical contribution
* [ ] Logical flow without gaps
* [ ] No redundancy
* [ ] Correct math formatting
* [ ] Consistent terminology
* [ ] No hype language
* [ ] Reviewer-ready clarity

---

## Additional Output (MANDATORY)

After generating the LaTeX text, also provide:

### 1. Critical Feedback

* What is weak or unclear in the current content?
* What would a reviewer question?

### 2. Improvement Suggestions

* Concrete additions or reframings
* Missing arguments or clarifications
* Opportunities to strengthen narrative or positioning

### 3. High-Level Assessment

* Does this read like a **top-tier conference paper section**?
* What prevents it from being spotlight-level?

---

## Output Structure

1. **Translated LaTeX Text**
2. **Critical Feedback**
3. **Improvement Suggestions**
4. **High-Level Assessment**

---

**REMEMBER:**

* Optimize for **reviewer interpretation and acceptance**, not just correctness
* Treat bullet points as **raw material**, not constraints
* Be willing to **improve beyond the given content**

---

**Bullet Points to transform:**
{TEXT}

